JADES -- The Rosetta Stone of JWST-discovered AGN: deciphering the intriguing nature of early AGN

JWST has discovered a large population of Active Galactic Nuclei (AGN) at high redshift. Many of these newly discovered AGN have broad permitted lines (typically H$\alpha$), but are extremely weak in the X-rays. Here we present the NIRSpec spectrum of the most extreme of these objects, GN-28074, an AGN at $z=2.26$ with prominent Balmer, Paschen and \HeI broad lines, and with the highest limit on the bolometric to X-ray luminosity ratio among all spectroscopically confirmed AGN in GOODS. This source is also characterized by a mid-IR excess, most likely associated with the AGN torus' hot dust. The high bolometric luminosity and moderate redshift of this AGN allow us to explore its properties more in depth relative to other JWST-discovered AGN. The NIRSpec spectrum reveals prominent, slightly blueshifted absorption of H$\alpha$, H$\beta$ and \HeI$\lambda$10830. The Balmer absorption lines require gas with densities of $n_{\rm H}> 10^8~{\rm cm}^{-3}$, inconsistent with an ISM origin, but fully consistent with clouds in the Broad Line Region (BLR). This finding suggests that at least part of the X-ray weakness is due to high (Compton thick) X-ray absorption by (dust-free) clouds in the BLR, or in its outer, slowly outflowing regions. GN-28074 is also extremely radio-weak. The radio weakness can also be explained in terms of absorption, as the inferred density of the clouds responsible for H$\alpha$ absorption makes them optically thick to radio emission through free-free absorption. Alternatively, in this and other JWST-discovered AGN, the nuclear magnetic field may have not developed properly yet, resulting both in intrinsically weak radio emission and also lack of hot corona, hence intrinsic X-ray weakness. Finally, we show that recently proposed scenarios, invoking hyper-dense and ultra-metal-poor outflows or Raman scattering to explain the broad H$\alpha$, are completely ruled out.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
